Pose2Room: Understanding 3D Scenes from Human Activities

With wearable IMU sensors, one can estimate human poses from wearable devices without requiring visual input~\cite{von2017sparse}. In this work, we pose the question: Can we reason about object structure in real-world environments solely from human trajectory information? Crucially, we observe that human motion and interactions tend to give strong information about the objects in a scene -- for instance a person sitting indicates the likely presence of a chair or sofa. To this end, we propose P2R-Net to learn a probabilistic 3D model of the objects in a scene characterized by their class categories and oriented 3D bounding boxes, based on an input observed human trajectory in the environment. P2R-Net models the probability distribution of object class as well as a deep Gaussian mixture model for object boxes, enabling sampling of multiple, diverse, likely modes of object configurations from an observed human trajectory. In our experiments we show that P2R-Net can effectively learn multi-modal distributions of likely objects for human motions, and produce a variety of plausible object structures of the environment, even without any visual information. The results demonstrate that P2R-Net consistently outperforms the baselines on the PROX dataset and the VirtualHome platform.

==> supplemental_figure/demo/log.txt <==
demo_100_highstool002_stageII
demo_81_highstool012_stageII
demo_22_table008_stageII
demo_79_armchair004_stageII
demo_128_sofa015_stageII
demo_6_lie_down_33_stageII
demo_97_reebokstep001_stageII
demo_53_armchair_stageII
demo_50_highstool008_stageII
demo_10_reebokstep012_stageII
demo_121_chair_mo001_stageII
demo_134_sofa004_stageII
demo_138_highstool001_stageII
demo_13_lie_down_28_stageII
demo_99_armchair005_stageII
demo_9_lie_down_8_stageII
demo_0_chair_mo005_stageII
demo_85_reebokstep006_stageII
demo_83_chair_mo014_stageII
demo_112_table010_stageII
demo_4_chair_mo007_stageII

